You Never Get a Second Chance To Make a Good First Impression: Seeding Active Learning for 3D Semantic Segmentation

We propose SeedAL, a method to seed active learning for efficient annotation of 3D point clouds for semantic segmentation. Active Learning (AL) iteratively selects relevant data fractions to annotate within a given budget, but requires a first fraction of the dataset (a 'seed') to be already annotated to estimate the benefit of annotating other data fractions. We first show that the choice of the seed can significantly affect the performance of many AL methods. We then propose a method for automatically constructing a seed that will ensure good performance for AL. Assuming that images of the point clouds are available, which is common, our method relies on powerful unsupervised image features to measure the diversity of the point clouds. It selects the point clouds for the seed by optimizing the diversity under an annotation budget, which can be done by solving a linear optimization problem. Our experiments demonstrate the effectiveness of our approach compared to random seeding and existing methods on both the S3DIS and SemanticKitti datasets. Code is available at https://github.com/nerminsamet/seedal.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data/kitti/grade.csv <==
name,givenname,matriculation,gender,grade
Maier,Hans,12345,m,1.0
Huber,Anna,23456,f,2.3
Weisbaeck,Werner,34567,m,5.0

==> data/kitti/kitti_ReDAL_baseline_v1.txt <==
x y
1 38.471
2 53.976
3 55.729
4 57.187

==> data/kitti/kitti_ReDAL_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 38.346
2 48.587	
3 57.044
4 58.596

==> data/kitti/kitti_ReDAL_init_set_redal.txt <==
x y
1 46.097
2 53.82
3 56.688
4 58.399


==> data/kitti/kitti_ReDAL_our_full_method.txt <==
x y
1 50.474
2 53.882
3 55.797
4 58.945


==> data/kitti/kitti_ReDAL_rand1.txt <==
x y
1 41.366
2 50.421
3 55.195
4 57.29


==> data/kitti/kitti_ReDAL_rand2.txt <==
x y
1 47.40
2 51.13
3 55.384
4 57.940

==> data/kitti/kitti_all.csv <==
cycle,kittisegmententropyourfullmethod,kittiReDALinitsetdinobaselinewclusteringv,kittirandominitsetdinobaselinewclusteringv,kittirandominitsetredal,kittisoftmaxmarginourfullmethod,kittisoftmaxconfidenceourfullmethod,kittisoftmaxentropyinitsetdinobaselinewclusteringv,kittimcdropoutinitsetdinobaselinewclusteringv,kittiReDALourfullmethod,kittimcdropoutourfullmethod,kittisoftmaxconfidenceinitsetredal,kittisoftmaxentropyourfullmethod,kitticoresetourfullmethod,kitticoresetinitsetredal,kittisoftmaxconfidenceinitsetdinobaselinewclusteringv,kittimcdropoutinitsetredal,kittisegmententropyinitsetredal,kittisoftmaxentropyinitsetredal,kittiReDALinitsetredal,kittisoftmaxmargininitsetdinobaselinewclusteringv,kittisegmententropyinitsetdinobaselinewclusteringv,kittisoftmaxmargininitsetredal,kittirandomourfullmethod,kitticoresetinitsetdinobaselinewclusteringv,kittisoftmaxentropyourfullmethod
1,51.142,0.0,39.807,48.039,52.187,51.746,39.787,39.427,50.474,50.407,47.964,52.435,52.121,46.38,39.923,48.634,46.134,47.368,46.097,40.532,40.134,46.23,51.305,40.146,52.435
2,52.382,0.0,51.928,51.866,51.842,53.665,47.572,43.475,53.882,53.374,50.188,53.03,53.845,49.485,46.874,50.647,50.563,50.036,53.82,45.526,49.831,50.004,55.031,46.441,53.03
3,55.004,0.0,53.792,54.631,54.703,54.415,49.531,49.041,55.797,53.624,51.665,55.176,55.248,52.133,50.425,52.375,52.277,50.093,56.688,48.479,51.33,50.295,56.647,50.164,55.176
4,55.488,0.0,56.659,56.646,56.169,56.641,51.246,51.667,58.945,55.619,54.167,56.822,56.878,54.127,52.456,54.242,53.243,51.826,58.399,50.253,54.025,50.875,57.993,54.701,56.822

==> data/kitti/kitti_all_c1.csv <==
cycle,kittisegmententropyourfullmethod,kittiReDALinitsetdinobaselinewclusteringv,kittirandominitsetdinobaselinewclusteringv,kittirandominitsetredal,kittisoftmaxmarginourfullmethod,kittisoftmaxconfidenceourfullmethod,kittisoftmaxentropyinitsetdinobaselinewclusteringv,kittimcdropoutinitsetdinobaselinewclusteringv,kittiReDALourfullmethod,kittimcdropoutourfullmethod,kittisoftmaxconfidenceinitsetredal,kittisoftmaxentropyourfullmethod,kitticoresetourfullmethod,kitticoresetinitsetredal,kittisoftmaxconfidenceinitsetdinobaselinewclusteringv,kittimcdropoutinitsetredal,kittisegmententropyinitsetredal,kittisoftmaxentropyinitsetredal,kittiReDALinitsetredal,kittisoftmaxmargininitsetdinobaselinewclusteringv,kittisegmententropyinitsetdinobaselinewclusteringv,kittisoftmaxmargininitsetredal,kittirandomourfullmethod,kitticoresetinitsetdinobaselinewclusteringv,kittisoftmaxentropyourfullmethod
1,51.142,35.346,39.807,48.039,52.187,51.746,39.787,39.427,50.474,50.407,47.964,52.435,52.121,46.38,39.923,48.634,46.134,47.368,46.097,40.532,40.134,46.23,51.305,40.146,52.435

==> data/kitti/kitti_all_c2.csv <==
cycle,kittisegmententropyourfullmethod,kittiReDALinitsetdinobaselinewclusteringv,kittirandominitsetdinobaselinewclusteringv,kittirandominitsetredal,kittisoftmaxmarginourfullmethod,kittisoftmaxconfidenceourfullmethod,kittisoftmaxentropyinitsetdinobaselinewclusteringv,kittimcdropoutinitsetdinobaselinewclusteringv,kittiReDALourfullmethod,kittimcdropoutourfullmethod,kittisoftmaxconfidenceinitsetredal,kittisoftmaxentropyourfullmethod,kitticoresetourfullmethod,kitticoresetinitsetredal,kittisoftmaxconfidenceinitsetdinobaselinewclusteringv,kittimcdropoutinitsetredal,kittisegmententropyinitsetredal,kittisoftmaxentropyinitsetredal,kittiReDALinitsetredal,kittisoftmaxmargininitsetdinobaselinewclusteringv,kittisegmententropyinitsetdinobaselinewclusteringv,kittisoftmaxmargininitsetredal,kittirandomourfullmethod,kitticoresetinitsetdinobaselinewclusteringv,kittisoftmaxentropyourfullmethod
2,52.382,48.587,51.928,51.866,51.842,53.665,47.572,43.475,53.882,53.374,50.188,53.03,53.845,49.485,46.874,50.647,50.563,50.036,53.82,45.526,49.831,50.004,55.031,46.441,53.03

==> data/kitti/kitti_all_c3.csv <==
cycle,kittisegmententropyourfullmethod,kittiReDALinitsetdinobaselinewclusteringv,kittirandominitsetdinobaselinewclusteringv,kittirandominitsetredal,kittisoftmaxmarginourfullmethod,kittisoftmaxconfidenceourfullmethod,kittisoftmaxentropyinitsetdinobaselinewclusteringv,kittimcdropoutinitsetdinobaselinewclusteringv,kittiReDALourfullmethod,kittimcdropoutourfullmethod,kittisoftmaxconfidenceinitsetredal,kittisoftmaxentropyourfullmethod,kitticoresetourfullmethod,kitticoresetinitsetredal,kittisoftmaxconfidenceinitsetdinobaselinewclusteringv,kittimcdropoutinitsetredal,kittisegmententropyinitsetredal,kittisoftmaxentropyinitsetredal,kittiReDALinitsetredal,kittisoftmaxmargininitsetdinobaselinewclusteringv,kittisegmententropyinitsetdinobaselinewclusteringv,kittisoftmaxmargininitsetredal,kittirandomourfullmethod,kitticoresetinitsetdinobaselinewclusteringv,kittisoftmaxentropyourfullmethod
3,55.004,57.044,53.792,54.631,54.703,54.415,49.531,49.041,55.797,53.624,51.665,55.176,55.248,52.133,50.425,52.375,52.277,50.093,56.688,48.479,51.33,50.295,56.647,50.164,55.176

==> data/kitti/kitti_all_c4.csv <==
cycle,kittisegmententropyourfullmethod,kittiReDALinitsetdinobaselinewclusteringv,kittirandominitsetdinobaselinewclusteringv,kittirandominitsetredal,kittisoftmaxmarginourfullmethod,kittisoftmaxconfidenceourfullmethod,kittisoftmaxentropyinitsetdinobaselinewclusteringv,kittimcdropoutinitsetdinobaselinewclusteringv,kittiReDALourfullmethod,kittimcdropoutourfullmethod,kittisoftmaxconfidenceinitsetredal,kittisoftmaxentropyourfullmethod,kitticoresetourfullmethod,kitticoresetinitsetredal,kittisoftmaxconfidenceinitsetdinobaselinewclusteringv,kittimcdropoutinitsetredal,kittisegmententropyinitsetredal,kittisoftmaxentropyinitsetredal,kittiReDALinitsetredal,kittisoftmaxmargininitsetdinobaselinewclusteringv,kittisegmententropyinitsetdinobaselinewclusteringv,kittisoftmaxmargininitsetredal,kittirandomourfullmethod,kitticoresetinitsetdinobaselinewclusteringv,kittisoftmaxentropyourfullmethod
4,55.488,58.596,56.659,56.646,56.169,56.641,51.246,51.667,58.945,55.619,54.167,56.822,56.878,54.127,52.456,54.242,53.243,51.826,58.399,50.253,54.025,50.875,57.993,54.701,56.822

==> data/kitti/kitti_coreset_baseline_v1.txt <==
x y
1 40.625
2 46.626
3 52.51
4 54.493


==> data/kitti/kitti_coreset_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 40.146
2 46.441
3 50.164
4 54.701


==> data/kitti/kitti_coreset_init_set_redal.txt <==
x y
1 46.38
2 49.485
3 52.133
4 54.127


==> data/kitti/kitti_coreset_our_full_method.txt <==
x y
1 52.121
2 53.845
3 55.248
4 56.878


==> data/kitti/kitti_coreset_rand1.txt <==
x y
1 41.15
2 46.874
3 53.294
4 55.122


==> data/kitti/kitti_coreset_rand2.txt <==
x y
1 48.318
2 52.155
3 54.99
4 56.13


==> data/kitti/kitti_coreset_rand_mean.txt <==
x y
1 44.734
2 49.514
3 54.142
4 55.626

==> data/kitti/kitti_mc_dropout_baseline_v1.txt <==
x y
1 40.866
2 48.256
3 50.667
4 52.332


==> data/kitti/kitti_mc_dropout_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 39.427
2 43.475
3 49.041
4 51.667

==> data/kitti/kitti_mc_dropout_init_set_redal.txt <==
x y
1 48.634
2 50.647
3 52.375
4 54.242


==> data/kitti/kitti_mc_dropout_our_full_method.txt <==
x y
1 50.407
2 53.374
3 53.624
4 55.619


==> data/kitti/kitti_mc_dropout_rand1.txt <==
x y
1 42.548
2 42.228
3 45.131
4 47.043

==> data/kitti/kitti_mc_dropout_rand2.txt <==
x y 
1 48.042
2 51.858
3 53.292
4 54.988


==> data/kitti/kitti_mc_dropout_rand_mean.txt <==
x y
1 45.295
2 47.043
3 49.211
4 51.015

==> data/kitti/kitti_random_baseline_v1.txt <==
x y
1 41.004
2 48.925
3 53.56
4 54.738


==> data/kitti/kitti_random_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 39.807
2 51.928
3 53.792
4 56.659


==> data/kitti/kitti_random_init_set_redal.txt <==
x y
1 48.039
2 51.866
3 54.631
4 56.646


==> data/kitti/kitti_random_our_full_method.txt <==
x y
1 51.305
2 55.031
3 56.647
4 57.993


==> data/kitti/kitti_random_rand1.txt <==
x y
1 42.019
2 50.777
3 54.879
4 56.881


==> data/kitti/kitti_random_rand2.txt <==
x y
1 48.246
2 49.862
3 52.174
4 54.345


==> data/kitti/kitti_random_rand_mean.txt <==
x y
1 45.132
2 50.319
3 53.526
4 55.613


==> data/kitti/kitti_segment_entropy_baseline_v1.txt <==
x y
1 41.23
2 50.433
3 52.134
4 53.991


==> data/kitti/kitti_segment_entropy_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 40.134
2 49.831
3 51.33
4 54.025


==> data/kitti/kitti_segment_entropy_init_set_redal.txt <==
x y
1 46.134
2 50.563
3 52.277
4 53.243


==> data/kitti/kitti_segment_entropy_our_full_method.txt <==
x y
1 51.142
2 52.382
3 55.004
4 55.488


==> data/kitti/kitti_segment_entropy_rand1.txt <==
x y
1 41.209
2 49.049
3 52.106
4 54.349

==> data/kitti/kitti_segment_entropy_rand2.txt <==
x y
1 48.761
2 52.135
3 52.785
4 54.907


==> data/kitti/kitti_segment_entropy_rand_mean.txt <==
x y
1 44.985
2 50.592
3 52.445
4 54.628

==> data/kitti/kitti_softmax_confidence_baseline_v1.txt <==
x y
1 41.404
2 48.606
3 50.138
4 53.404


==> data/kitti/kitti_softmax_confidence_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 39.923
2 46.874
3 50.425
4 52.456


==> data/kitti/kitti_softmax_confidence_init_set_redal.txt <==
x y
1 47.964
2 50.188
3 51.665
4 54.167


==> data/kitti/kitti_softmax_confidence_our_full_method.txt <==
x y
1 51.746
2 53.665
3 54.415
4 56.641


==> data/kitti/kitti_softmax_confidence_rand1.txt <==
x y
1 41.877
2 43.347
3 45.562
4 48.883


==> data/kitti/kitti_softmax_confidence_rand2.txt <==
x y
1 48.531
2 51.029
3 52.608
4 54.792


==> data/kitti/kitti_softmax_confidence_rand_mean.txt <==
x y
1 45.204
2 47.188
3 49.085
4 51.837

==> data/kitti/kitti_softmax_entropy_baseline_v1.txt <==
x y
1 41.836
2 46.647
3 50.1
4 53.139


==> data/kitti/kitti_softmax_entropy_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 39.787
2 47.572
3 49.531
4 51.246


==> data/kitti/kitti_softmax_entropy_init_set_redal.txt <==
x y
1 47.368
2 50.036
3 50.093
4 51.826


==> data/kitti/kitti_softmax_entropy_our_full_method.txt <==
x y
1 52.435
2 53.03
3 55.176
4 56.822


==> data/kitti/kitti_softmax_entropy_our_full_method_copy.txt <==
x y
1 52.435
2 53.03
3 55.176
4 56.822


==> data/kitti/kitti_softmax_entropy_rand1.txt <==
x y
1 41.977
2 43.099
3 46.008
4 48.987


==> data/kitti/kitti_softmax_entropy_rand2.txt <==
x y
1 47.709
2 50.771
3 53.422
4 55.54


==> data/kitti/kitti_softmax_entropy_rand_mean.txt <==
x y
1 44.843
2 46.935
3 49.715
4 52.263



==> data/kitti/kitti_softmax_margin_baseline_v1.txt <==
x y
1 40.501
2 46.578
3 49.109
4 50.357


==> data/kitti/kitti_softmax_margin_init_set_dino_baseline_w_clustering_v2.txt <==
x y
1 40.532
2 45.526
3 48.479
4 50.253


==> data/kitti/kitti_softmax_margin_init_set_redal.txt <==
x y
1 46.23
2 50.004
3 50.295
4 50.875


==> data/kitti/kitti_softmax_margin_our_full_method.txt <==
x y
1 52.187
2 51.842
3 54.703
4 56.169


==> data/kitti/kitti_softmax_margin_rand1.txt <==
x y
1 42.04
2 45.306
3 47.655
4 49.523


==> data/kitti/kitti_softmax_margin_rand2.txt <==
x y
1 48.567
2 49.645
3 52.439
4 54.255


==> data/kitti/kitti_softmax_margin_rand_mean.txt <==
x y
1 45.303
2 47.475
3 50.047
4 51.889


==> data/kitti/new/all_rest_kitt_c1.csv <==
segmententropyfullmethod,segmententropyrandom,segmententropyrandomstd,segmententropyredal,segmententropykmvone,segmententropykmvtwo,mcdropoutfullmethod,mcdropoutrandom,mcdropoutrandomstd,mcdropoutredal,mcdropoutkmvone,mcdropoutkmvtwo,ReDALfullmethod,ReDALrandom,ReDALrandomstd,ReDALredal,ReDALkmvone,ReDALkmvtwo,coresetfullmethod,coresetrandom,coresetrandomstd,coresetredal,coresetkmvone,coresetkmvtwo,randomfullmethod,randomrandom,randomrandomstd,randomredal,randomkmvone,randomkmvtwo,softmaxconfidencefullmethod,softmaxconfidencerandom,softmaxconfidencerandomstd,softmaxconfidenceredal,softmaxconfidencekmvone,softmaxconfidencekmvtwo,softmaxentropyfullmethod,softmaxentropyrandom,softmaxentropyrandomstd,softmaxentropyredal,softmaxentropykmvone,softmaxentropykmvtwo,softmaxmarginfullmethod,softmaxmarginrandom,softmaxmarginrandomstd,softmaxmarginredal,softmaxmarginkmvone,softmaxmarginkmvtwo,
51.1,45.4,3.1,46.1,41.2,40.1,50.4,46.4,2.7,48.6,40.9,39.4,50.5,46.1,0.0,46.1,-1,-1,52.1,45.3,3.0,46.4,40.6,40.1,51.3,46.1,2.9,48.0,41.0,39.8,51.7,46.1,3.0,48.0,41.4,39.9,52.4,45.7,2.6,47.4,41.8,39.8,52.2,45.6,2.7,46.2,40.5,40.5,

==> data/kitti/new/all_rest_kitt_c2.csv <==
segmententropyfullmethod,segmententropyrandom,segmententropyrandomstd,segmententropyredal,segmententropykmvone,segmententropykmvtwo,mcdropoutfullmethod,mcdropoutrandom,mcdropoutrandomstd,mcdropoutredal,mcdropoutkmvone,mcdropoutkmvtwo,ReDALfullmethod,ReDALrandom,ReDALrandomstd,ReDALredal,ReDALkmvone,ReDALkmvtwo,coresetfullmethod,coresetrandom,coresetrandomstd,coresetredal,coresetkmvone,coresetkmvtwo,randomfullmethod,randomrandom,randomrandomstd,randomredal,randomkmvone,randomkmvtwo,softmaxconfidencefullmethod,softmaxconfidencerandom,softmaxconfidencerandomstd,softmaxconfidenceredal,softmaxconfidencekmvone,softmaxconfidencekmvtwo,softmaxentropyfullmethod,softmaxentropyrandom,softmaxentropyrandomstd,softmaxentropyredal,softmaxentropykmvone,softmaxentropykmvtwo,softmaxmarginfullmethod,softmaxmarginrandom,softmaxmarginrandomstd,softmaxmarginredal,softmaxmarginkmvone,softmaxmarginkmvtwo,
52.4,50.6,1.3,50.6,50.4,49.8,53.4,48.2,4.3,50.6,48.3,43.5,53.9,53.8,0.0,53.8,-1,-1,53.8,49.5,2.2,49.5,46.6,46.4,55.0,50.8,0.8,51.9,48.9,51.9,53.7,48.2,3.4,50.2,48.6,46.9,53.0,48.0,3.5,50.0,46.6,47.6,51.8,48.3,2.1,50.0,46.6,45.5,

==> data/kitti/new/all_rest_kitt_c3.csv <==
segmententropyfullmethod,segmententropyrandom,segmententropyrandomstd,segmententropyredal,segmententropykmvone,segmententropykmvtwo,mcdropoutfullmethod,mcdropoutrandom,mcdropoutrandomstd,mcdropoutredal,mcdropoutkmvone,mcdropoutkmvtwo,ReDALfullmethod,ReDALrandom,ReDALrandomstd,ReDALredal,ReDALkmvone,ReDALkmvtwo,coresetfullmethod,coresetrandom,coresetrandomstd,coresetredal,coresetkmvone,coresetkmvtwo,randomfullmethod,randomrandom,randomrandomstd,randomredal,randomkmvone,randomkmvtwo,softmaxconfidencefullmethod,softmaxconfidencerandom,softmaxconfidencerandomstd,softmaxconfidenceredal,softmaxconfidencekmvone,softmaxconfidencekmvtwo,softmaxentropyfullmethod,softmaxentropyrandom,softmaxentropyrandomstd,softmaxentropyredal,softmaxentropykmvone,softmaxentropykmvtwo,softmaxmarginfullmethod,softmaxmarginrandom,softmaxmarginrandomstd,softmaxmarginredal,softmaxmarginkmvone,softmaxmarginkmvtwo,
55.0,52.4,0.3,52.3,52.1,51.3,53.6,50.3,3.7,52.4,50.7,49.0,55.8,56.7,0.0,56.7,-1,-1,55.2,53.5,1.2,52.1,52.5,50.2,56.6,53.9,1.2,54.6,53.6,53.8,54.4,49.9,3.1,51.7,50.1,50.4,55.2,49.8,3.0,50.1,50.1,49.5,54.7,50.1,2.0,50.3,49.1,48.5,

==> data/kitti/new/all_rest_kitt_c4.csv <==
segmententropyfullmethod,segmententropyrandom,segmententropyrandomstd,segmententropyredal,segmententropykmvone,segmententropykmvtwo,mcdropoutfullmethod,mcdropoutrandom,mcdropoutrandomstd,mcdropoutredal,mcdropoutkmvone,mcdropoutkmvtwo,ReDALfullmethod,ReDALrandom,ReDALrandomstd,ReDALredal,ReDALkmvone,ReDALkmvtwo,coresetfullmethod,coresetrandom,coresetrandomstd,coresetredal,coresetkmvone,coresetkmvtwo,randomfullmethod,randomrandom,randomrandomstd,randomredal,randomkmvone,randomkmvtwo,softmaxconfidencefullmethod,softmaxconfidencerandom,softmaxconfidencerandomstd,softmaxconfidenceredal,softmaxconfidencekmvone,softmaxconfidencekmvtwo,softmaxentropyfullmethod,softmaxentropyrandom,softmaxentropyrandomstd,softmaxentropyredal,softmaxentropykmvone,softmaxentropykmvtwo,softmaxmarginfullmethod,softmaxmarginrandom,softmaxmarginrandomstd,softmaxmarginredal,softmaxmarginkmvone,softmaxmarginkmvtwo,
55.5,54.2,0.7,53.2,54.0,54.0,55.6,52.1,3.6,54.2,52.3,51.7,58.9,58.4,0.0,58.4,-1,-1,56.9,55.1,0.8,54.1,54.5,54.7,58.0,56.0,1.1,56.6,54.7,56.7,56.6,52.6,2.7,54.2,53.4,52.5,56.8,52.1,2.7,51.8,53.1,51.2,56.2,51.6,2.0,50.9,50.4,50.3,

==> data/rebuttal/kitti_also_coreset.txt <==
x y
1 43.734
2 48.230
3 54.365
4 55.765


==> data/rebuttal/kitti_also_mc_dropout.txt <==
x y
1 43.282
2 49.086
3 50.115
4 52.178


==> data/rebuttal/kitti_also_random.txt <==
x y
1 43.689
2 50.481
3 54.437
4 57.817


==> data/rebuttal/kitti_also_segment_entropy.txt <==
x y
1 43.727
2 50.901
3 52.714
4 55.337


==> data/rebuttal/kitti_also_softmax_confidence.txt <==
x y
1 42.880
2 49.136
3 50.545
4 53.367


==> data/rebuttal/kitti_also_softmax_entropy.txt <==
x y
1 43.913
2 49.711
3 51.682
4 53.138


==> data/rebuttal/kitti_also_softmax_margin.txt <==
x y
1 43.535
2 47.897
3 49.155
4 51.796


==> data/rebuttal/kitti_mocov3_coreset.txt <==
x y
1 52.228
2 55.021
3 56.267
4 56.173


==> data/rebuttal/kitti_mocov3_mc_dropout.txt <==
x y
1 53.149
2 53.874
3 56.026
4 56.459


==> data/rebuttal/kitti_mocov3_random.txt <==
x y
1 52.390
2 55.088
3 56.630
4 59.088


==> data/rebuttal/kitti_mocov3_segment_entropy.txt <==
x y
1 52.997
2 55.447
3 55.438
4 56.998


==> data/rebuttal/kitti_mocov3_softmax_confidence.txt <==
x y
1 52.771
2 54.302
3 55.287
4 56.575


==> data/rebuttal/kitti_mocov3_softmax_entropy.txt <==
x y
1 52.904
2 53.826
3 55.773
4 56.699


==> data/rebuttal/kitti_mocov3_softmax_margin.txt <==
x y
1 52.687
2 54.023
3 55.522
4 57.046


==> data/rebuttal/kitti_segcont_coreset.txt <==
x y
1 48.395
2 52.698
3 54.677
4 55.906

==> data/rebuttal/kitti_segcont_mc_dropout.txt <==
x y
1 48.188
2 53.257
3 55.390
4 55.900


==> data/rebuttal/kitti_segcont_random.txt <==
x y
1 48.564
2 53.427
3 56.023
4 56.761

==> data/rebuttal/kitti_segcont_segment_entropy.txt <==
x y
1 48.291
2 51.486
3 53.173
4 54.896


==> data/rebuttal/kitti_segcont_softmax_confidence.txt <==
x y
1 48.093
2 53.255
3 55.171
4 56.725


==> data/rebuttal/kitti_segcont_softmax_entropy.txt <==
x y
1 48.225
2 54.002
3 55.181
4 57.088


==> data/rebuttal/kitti_segcont_softmax_margin.txt <==
x y
1 47.984
2 54.044
3 55.329
4 56.482


==> data/rebuttal/s3dis_depthcontrast_ReDAL.txt <==
x y
3 35.656
5 40.997
7 45.052
9 49.403


==> data/rebuttal/s3dis_depthcontrast_coreset.txt <==
x y
3 36.403
5 38.005
7 38.869
9 39.095


==> data/rebuttal/s3dis_depthcontrast_mc_dropout.txt <==
x y
3 36.372
5 38.083
7 40.581
9 40.848


==> data/rebuttal/s3dis_depthcontrast_random.txt <==
x y
3 36.069
5 38.509
7 39.476
9 42.523


==> data/rebuttal/s3dis_depthcontrast_segment_entropy.txt <==
x y
3 35.825
5 37.154
7 37.837
9 42.773


==> data/rebuttal/s3dis_depthcontrast_softmax_confidence.txt <==
x y
3 36.117
5 37.120
7 39.267
9 40.835


==> data/rebuttal/s3dis_depthcontrast_softmax_entropy.txt <==
x y
3 35.528
5 38.117
7 39.539
9 42.468


==> data/rebuttal/s3dis_depthcontrast_softmax_margin.txt <==
x y
3 36.106
5 37.302
7 39.984
9 41.171


==> data/rebuttal/s3dis_mocov3_ReDAL.txt <==
x y
3 36.170
5 44.147
7 50.102
9 55.729


==> data/rebuttal/s3dis_mocov3_coreset.txt <==
x y
3 35.825
5 38.957
7 39.637
9 41.465


==> data/rebuttal/s3dis_mocov3_mc_dropout.txt <==
x y
3 36.423
5 36.152
7 41.622
9 42.149


==> data/rebuttal/s3dis_mocov3_random.txt <==
x y
3 36.597
5 38.616
7 40.821
9 41.474


==> data/rebuttal/s3dis_mocov3_segment_entropy.txt <==
x y
3 35.773
5 35.620
7 38.557
9 43.316


==> data/rebuttal/s3dis_mocov3_softmax_confidence.txt <==
x y
3 36.300
5 35.348
7 38.654
9 42.153


==> data/rebuttal/s3dis_mocov3_softmax_entropy.txt <==
x y
3 35.656
5 35.648
7 38.766
9 39.449


==> data/rebuttal/s3dis_mocov3_softmax_margin.txt <==
x y
3 36.340
5 37.390
7 38.975
9 39.191


==> data/s3dis/s3dis_ReDAL_init_set_1-20-mean-std.txt <==
x mean std
3 30.32089474 5.32475244
5 38.52131579 2.01236692
7 44.36857895 1.35075524
9 49.01215789 1.04605123

==> data/s3dis/s3dis_ReDAL_init_set_1.txt <==
x y
3 19.956
5 39.245
7 44.751
9 50.904


==> data/s3dis/s3dis_ReDAL_init_set_10.txt <==
x y
3 36.962
5 40.633
7 46.486
9 50.234


==> data/s3dis/s3dis_ReDAL_init_set_10_closest_dino.txt <==
x y
3 35.562
5 36.264
7 42.16
9 47.472


==> data/s3dis/s3dis_ReDAL_init_set_11.txt <==
x y
3 36.369
5 41.336
7 47.68
9 50.111


==> data/s3dis/s3dis_ReDAL_init_set_12.txt <==
x y
3 31.645
5 33.411
7 42.684
9 49.047


==> data/s3dis/s3dis_ReDAL_init_set_13.txt <==
x y
3 34.555
5 38.318
7 44.89
9 49.419


==> data/s3dis/s3dis_ReDAL_init_set_14.txt <==
x y
3 29.445
5 38.562
7 42.237
9 48.484


==> data/s3dis/s3dis_ReDAL_init_set_15.txt <==
x y
3 38.217
5 42.038
7 47.941
9 52.019


==> data/s3dis/s3dis_ReDAL_init_set_15_closest_dino.txt <==
x y
3 36.736
5 38.886
7 42.483
9 49.806


==> data/s3dis/s3dis_ReDAL_init_set_16.txt <==
x y
3 31.902
5 39.358
7 45.975
9 50.282


==> data/s3dis/s3dis_ReDAL_init_set_17.txt <==
x y
3 32.281
5 36.8
7 43.998
9 49.967


==> data/s3dis/s3dis_ReDAL_init_set_18.txt <==
x y
3 31.505
5 38.646
7 42.526
9 47.313


==> data/s3dis/s3dis_ReDAL_init_set_19.txt <==
x y
3 32.143
5 41.275
7 44.838
9 46.685


==> data/s3dis/s3dis_ReDAL_init_set_2.txt <==
x y
3 30.09
5 36.842
7 43.947
9 48.836


==> data/s3dis/s3dis_ReDAL_init_set_20.txt <==
x y
3 16.264
5 38.289
7 42.671
9 48.653


==> data/s3dis/s3dis_ReDAL_init_set_3.txt <==
x y
3 33.0
5 39.915
7 44.845
9 49.123


==> data/s3dis/s3dis_ReDAL_init_set_4.txt <==
x y
3 34.874
5 38.327
7 43.94
9 49.08


==> data/s3dis/s3dis_ReDAL_init_set_5.txt <==
x y
3 30.433
5 39.466
7 44.891
9 49.254


==> data/s3dis/s3dis_ReDAL_init_set_6.txt <==
x y
3 35.798
5 37.929
7 43.628
9 49.448


==> data/s3dis/s3dis_ReDAL_init_set_6_closest_dino.txt <==
x y
3 37.562
5 40.332
7 45.231
9 50.453


==> data/s3dis/s3dis_ReDAL_init_set_7.txt <==
x y
3 23.194
5 39.56
7 44.297
9 47.593


==> data/s3dis/s3dis_ReDAL_init_set_8.txt <==

x y
3 28.295
5 34.277
7 43.732
9 48.552


==> data/s3dis/s3dis_ReDAL_init_set_9.txt <==
x y
3 27.386
5 39.716
7 44.987
9 48.246


==> data/s3dis/s3dis_ReDAL_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.509
5 42.964
7 49.718
9 52.465


==> data/s3dis/s3dis_ReDAL_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 25.539
5 39.299
7 43.767
9 49.464


==> data/s3dis/s3dis_ReDAL_init_set_ablation_internal_dsim.txt <==
x y
3 31.037
5 41.122
7 46.398
9 52.887


==> data/s3dis/s3dis_ReDAL_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 37.156
5 38.026
7 48.215
9 52.601


==> data/s3dis/s3dis_ReDAL_init_set_ablation_internal_sim.txt <==
x y
3 26.717
5 42.949
7 46.009
9 49.072


==> data/s3dis/s3dis_ReDAL_init_set_area.txt <==
x y
3 28.286
5 43.623
7 49.903
9 53.963


==> data/s3dis/s3dis_ReDAL_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 32.552
5 37.577
7 45.34
9 48.335


==> data/s3dis/s3dis_ReDAL_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 35.142
5 41.505
7 47.455
9 51.735


==> data/s3dis/s3dis_ReDAL_init_set_redal.txt <==
x y
3 24.862
5 37.456
7 43.845
9 45.536


==> data/s3dis/s3dis_ReDAL_our_full_method.txt <==
x y
3 37.518
5 42.751
7 48.644
9 51.675


==> data/s3dis/s3dis_ReDAL_random-mean.txt <==
x y
3 30.7
5 38.6
7 44.3
9 49.4

==> data/s3dis/s3dis_coreset_init_set_1-20-mean-std.txt <==
x mean std
3 30.54584211 5.15194554
5 33.30047368 3.76248167
7 35.97426316 2.72522416
9 37.42763158 2.50606883

==> data/s3dis/s3dis_coreset_init_set_1-5_mean_std.txt <==
x mean  std
3 28.8846	5.259597726
5 32.918	4.247522101
7 35.9156	3.592845647
9 37.0576	3.36017271

==> data/s3dis/s3dis_coreset_init_set_1.txt <==
x y
3 19.136
5 25.417
7 29.355
9 30.558


==> data/s3dis/s3dis_coreset_init_set_10.txt <==
x y
3 32.084
5 33.335
7 36.359
9 36.791


==> data/s3dis/s3dis_coreset_init_set_10_closest_dino.txt <==
x y
3 35.08
5 37.182
7 36.877
9 37.274


==> data/s3dis/s3dis_coreset_init_set_11.txt <==
x y
3 33.507
5 32.921
7 34.527
9 37.748


==> data/s3dis/s3dis_coreset_init_set_12.txt <==
x y
3 33.524
5 33.025
7 35.764
9 38.515


==> data/s3dis/s3dis_coreset_init_set_13.txt <==
x y
3 33.073
5 34.368
7 37.519
9 38.053


==> data/s3dis/s3dis_coreset_init_set_14.txt <==
x y
3 32.961
5 32.299
7 34.757
9 37.329


==> data/s3dis/s3dis_coreset_init_set_15.txt <==
x y
3 38.687
5 41.262
7 41.844
9 45.099


==> data/s3dis/s3dis_coreset_init_set_15_closest_dino.txt <==
x y
3 36.725
5 36.536
7 38.006
9 38.928


==> data/s3dis/s3dis_coreset_init_set_16.txt <==
x y
3 33.546
5 38.659
7 40.222
9 42.869


==> data/s3dis/s3dis_coreset_init_set_17.txt <==
x y
3 32.235
5 35.106
7 38.322
9 38.254


==> data/s3dis/s3dis_coreset_init_set_18.txt <==
x y
3 31.914
5 34.524
7 35.353
9 36.545


==> data/s3dis/s3dis_coreset_init_set_19.txt <==
x y
3 32.373
5 36.556
7 37.867
9 38.013


==> data/s3dis/s3dis_coreset_init_set_2.txt <==
x y
3 29.616
5 33.801
7 35.845
9 37.222


==> data/s3dis/s3dis_coreset_init_set_20.txt <==
x y
3 16.178
5 24.189
7 30.134
9 33.564


==> data/s3dis/s3dis_coreset_init_set_3.txt <==
x y
3 34.385
5 37.519
7 37.033
9 38.44


==> data/s3dis/s3dis_coreset_init_set_4.txt <==
x y
3 32.419
5 36.158
7 40.261
9 39.48


==> data/s3dis/s3dis_coreset_init_set_5.txt <==
x y
3 28.867
5 31.695
7 37.084
9 39.588


==> data/s3dis/s3dis_coreset_init_set_6.txt <==
x y
3 36.095
5 37.218
7 37.899
9 39.43


==> data/s3dis/s3dis_coreset_init_set_6_closest_dino.txt <==
x y
3 38.109
5 34.818
7 36.066
9 40.966


==> data/s3dis/s3dis_coreset_init_set_7.txt <==
x y
3 23.041
5 27.68
7 33.753
9 34.433


==> data/s3dis/s3dis_coreset_init_set_8.txt <==
x y
3 32.715
5 33.732
7 35.772
9 37.704


==> data/s3dis/s3dis_coreset_init_set_9.txt <==
x y
3 32.702
5 34.507
7 35.685
9 36.589


==> data/s3dis/s3dis_coreset_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 33.835
5 37.468
7 36.532
9 38.305


==> data/s3dis/s3dis_coreset_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 24.751
5 31.972
7 31.452
9 36.372


==> data/s3dis/s3dis_coreset_init_set_ablation_internal_dsim.txt <==
x y
3 30.713
5 34.841
7 34.768
9 37.115


==> data/s3dis/s3dis_coreset_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 38.152
5 38.223
7 39.483
9 40.527


==> data/s3dis/s3dis_coreset_init_set_ablation_internal_sim.txt <==
x y
3 26.733
5 29.351
7 31.256
9 35.579


==> data/s3dis/s3dis_coreset_init_set_area.txt <==
x y
3 27.838
5 34.503
7 37.601
9 39.924


==> data/s3dis/s3dis_coreset_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.509
5 37.192
7 36.562
9 39.246


==> data/s3dis/s3dis_coreset_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 36.369
5 39.305
7 41.118
9 39.683


==> data/s3dis/s3dis_coreset_init_set_redal.txt <==
x y 
3 26.3
5 30.161
7 32.257
9 34.856


==> data/s3dis/s3dis_coreset_our_full_method.txt <==
x y
3 37.747
5 40.089
7 40.975
9 41.873


==> data/s3dis/s3dis_mc_dropout_init_set_1-20-mean-std.txt <==
x mean std
3 30.40626316 5.53546228
5 33.57057895 3.83874545
7 36.15242105 2.71280867
9 38.37373684 2.99593157

==> data/s3dis/s3dis_mc_dropout_init_set_1.txt <==
x y
3 19.586
5 25.493
7 30.3
9 31.777


==> data/s3dis/s3dis_mc_dropout_init_set_10.txt <==
x y
3 38.257
5 39.37
7 42.037
9 43.815


==> data/s3dis/s3dis_mc_dropout_init_set_11.txt <==
x y
3 37.216
5 36.669
7 38.819
9 39.736


==> data/s3dis/s3dis_mc_dropout_init_set_12.txt <==
x y
3 32.959
5 34.592
7 37.659
9 38.798


==> data/s3dis/s3dis_mc_dropout_init_set_13.txt <==
x y
3 33.236
5 33.55
7 36.489
9 40.791


==> data/s3dis/s3dis_mc_dropout_init_set_14.txt <==
x y
3 29.478
5 30.717
7 35.943
9 37.11


==> data/s3dis/s3dis_mc_dropout_init_set_15.txt <==
x y
3 38.8
5 39.957
7 41.463
9 42.384


==> data/s3dis/s3dis_mc_dropout_init_set_15_closest_dino.txt <==
x y
3 36.741
5 35.517
7 36.489
9 40.037


==> data/s3dis/s3dis_mc_dropout_init_set_16.txt <==
x y
3 32.944
5 39.068
7 40.062
9 43.154


==> data/s3dis/s3dis_mc_dropout_init_set_17.txt <==
x y
3 32.029
5 35.279
7 37.086
9 40.772


==> data/s3dis/s3dis_mc_dropout_init_set_18.txt <==
x y
3 31.52
5 33.765
7 33.881
9 37.646


==> data/s3dis/s3dis_mc_dropout_init_set_19.txt <==
x y
3 32.291
5 33.283
7 35.83
9 37.913


==> data/s3dis/s3dis_mc_dropout_init_set_2.txt <==
x y
3 29.971
5 30.208
7 33.534
9 35.965


==> data/s3dis/s3dis_mc_dropout_init_set_20.txt <==
x y
3 16.256
5 24.823
7 33.199
9 34.197


==> data/s3dis/s3dis_mc_dropout_init_set_3.txt <==
x y
3 34.307
5 39.049
7 39.167
9 42.843


==> data/s3dis/s3dis_mc_dropout_init_set_4.txt <==
x y
3 33.297
5 33.597
7 34.928
9 37.455


==> data/s3dis/s3dis_mc_dropout_init_set_5.txt <==
x y
3 28.657
5 33.429
7 35.728
9 36.389


==> data/s3dis/s3dis_mc_dropout_init_set_6.txt <==
x y
3 36.721
5 36.159
7 38.294
9 39.161


==> data/s3dis/s3dis_mc_dropout_init_set_6_closest_dino.txt <==
x y
3 36.716
5 37.063
7 40.289
9 41.995


==> data/s3dis/s3dis_mc_dropout_init_set_7.txt <==
x y
3 23.641
5 31.729
7 35.449
9 37.819


==> data/s3dis/s3dis_mc_dropout_init_set_8.txt <==
x y
3 28.03
5 32.789
7 35.049
9 38.492


==> data/s3dis/s3dis_mc_dropout_init_set_9.txt <==
x y
3 27.323
5 34.272
7 33.442
9 35.268


==> data/s3dis/s3dis_mc_dropout_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.322
5 35.874
7 38.064
9 40.749


==> data/s3dis/s3dis_mc_dropout_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 24.528
5 27.42
7 31.86
9 33.722


==> data/s3dis/s3dis_mc_dropout_init_set_ablation_internal_dsim.txt <==
x y
3 30.712
5 35.414
7 38.319
9 39.917


==> data/s3dis/s3dis_mc_dropout_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 37.859
5 39.681
7 39.113
9 39.278


==> data/s3dis/s3dis_mc_dropout_init_set_ablation_internal_sim.txt <==
x y
3 26.645
5 31.574
7 33.49
9 34.76


==> data/s3dis/s3dis_mc_dropout_init_set_area.txt <==
x y
3 27.955
5 32.981
7 36.932
9 41.262


==> data/s3dis/s3dis_mc_dropout_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.482
5 33.621
7 37.488
9 39.743


==> data/s3dis/s3dis_mc_dropout_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 37.094
5 37.372
7 38.982
9 42.416


==> data/s3dis/s3dis_mc_dropout_init_set_redal.txt <==
x y
3 26.938
5 28.982
7 31.478
9 32.054


==> data/s3dis/s3dis_mc_dropout_our_full_method.txt <==
x y
3 38.146
5 39.028
7 40.278
9 41.392


==> data/s3dis/s3dis_mc_dropout_random-mean.txt <==
x y
3 30.4
5 32.9
7 35.3
9 37.3

==> data/s3dis/s3dis_random_init_set_1.txt <==
x y
3 19.031
5 28.115
7 33.334
9 36.224


==> data/s3dis/s3dis_random_init_set_10.txt <==
x y
3 37.11
5 39.017
7 42.354
9 43.845


==> data/s3dis/s3dis_random_init_set_11.txt <==
x y
3 36.865
5 40.186
7 41.306
9 42.615


==> data/s3dis/s3dis_random_init_set_12.txt <==
x y
3 32.719
5 35.955
7 41.432
9 42.913


==> data/s3dis/s3dis_random_init_set_13.txt <==
x y
3 33.465
5 33.493
7 36.159
9 38.571


==> data/s3dis/s3dis_random_init_set_14.txt <==
x y
3 30.132
5 32.309
7 36.633
9 37.747


==> data/s3dis/s3dis_random_init_set_15.txt <==
x y
3 39.232
5 40.246
7 40.529
9 42.491


==> data/s3dis/s3dis_random_init_set_15_closest_dino.txt <==
x y
3 36.702
5 38.191
7 38.471
9 40.215


==> data/s3dis/s3dis_random_init_set_16.txt <==
x y
3 33.665
5 39.15
7 40.878
9 42.394


==> data/s3dis/s3dis_random_init_set_17.txt <==
x y
3 31.562
5 36.446
7 37.17
9 40.66


==> data/s3dis/s3dis_random_init_set_18.txt <==
x y
3 31.08
5 38.134
7 41.033
9 41.995


==> data/s3dis/s3dis_random_init_set_19.txt <==
x y
3 32.472
5 35.789
7 37.893
9 40.194


==> data/s3dis/s3dis_random_init_set_2.txt <==
x y
3 30.245
5 35.091
7 37.637
9 37.064


==> data/s3dis/s3dis_random_init_set_20.txt <==
x y
3 16.672
5 29.888
7 33.908
9 36.656


==> data/s3dis/s3dis_random_init_set_3.txt <==
x y
3 34.143
5 37.518
7 40.517
9 42.498


==> data/s3dis/s3dis_random_init_set_4.txt <==
x y
3 32.848
5 36.038
7 39.901
9 42.434


==> data/s3dis/s3dis_random_init_set_5.txt <==
x y
3 28.539
5 34.73
7 37.131
9 40.109


==> data/s3dis/s3dis_random_init_set_6.txt <==
x y
3 35.812
5 40.268
7 42.563
9 44.301


==> data/s3dis/s3dis_random_init_set_6_closest_dino.txt <==
x y
3 37.526
5 38.557
7 41.189
9 44.926


==> data/s3dis/s3dis_random_init_set_7.txt <==
x y
3 23.176
5 28.615
7 33.362
9 36.117


==> data/s3dis/s3dis_random_init_set_8.txt <==
x y
3 27.277
5 32.885
7 37.378
9 38.593


==> data/s3dis/s3dis_random_init_set_9.txt <==
x y
3 27.795
5 32.11
7 34.801
9 39.561


==> data/s3dis/s3dis_random_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.037
5 39.79
7 42.109
9 42.927


==> data/s3dis/s3dis_random_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 26.459
5 29.931
7 32.634
9 35.115


==> data/s3dis/s3dis_random_init_set_ablation_internal_dsim.txt <==
x y
3 31.431
5 36.299
7 36.765
9 39.878


==> data/s3dis/s3dis_random_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 37.96
5 38.999
7 41.91
9 42.593


==> data/s3dis/s3dis_random_init_set_ablation_internal_sim.txt <==
x y
3 26.857
5 29.407
7 32.867
9 36.608


==> data/s3dis/s3dis_random_init_set_area.txt <==
x y
3 29.085
5 34.163
7 39.693
9 42.65


==> data/s3dis/s3dis_random_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.539
5 36.858
7 39.754
9 40.894


==> data/s3dis/s3dis_random_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 36.164
5 36.804
7 40.907
9 42.754


==> data/s3dis/s3dis_random_init_set_redal.txt <==
x y
3 26.147
5 30.015
7 35.961
9 39.821


==> data/s3dis/s3dis_random_our_full_method.txt <==
x y 
3 38.043
5 38.732
7 41.177
9 42.098


==> data/s3dis/s3dis_random_random-mean.txt <==
x y
3 30.1
5 35.3
7 38.5
9 40.4

    

==> data/s3dis/s3dis_segment_entropy_init_set_1-20-mean-std.txt <==
x mean std
3 30.44578947 5.4973079
5 33.67410526 3.71463458
7 37.49857895 2.46467274
9 39.36136842 2.49406087

==> data/s3dis/s3dis_segment_entropy_init_set_1.txt <==
x y
3 19.263
5 28.428
7 35.32
9 35.54


==> data/s3dis/s3dis_segment_entropy_init_set_10.txt <==
x y
3 38.135
5 39.638
7 41.842
9 43.254


==> data/s3dis/s3dis_segment_entropy_init_set_10_closest_dino.txt <==
x y
3 36.263
5 37.785
7 40.665
9 42.754


==> data/s3dis/s3dis_segment_entropy_init_set_11.txt <==
x y
3 37.404
5 38.347
7 40.68
9 41.281


==> data/s3dis/s3dis_segment_entropy_init_set_12.txt <==
x y
3 32.776
5 34.088
7 37.923
9 38.888


==> data/s3dis/s3dis_segment_entropy_init_set_13.txt <==
x y
3 32.588
5 35.239
7 37.841
9 41.059


==> data/s3dis/s3dis_segment_entropy_init_set_14.txt <==
x y
3 30.308
5 33.849
7 36.759
9 38.131


==> data/s3dis/s3dis_segment_entropy_init_set_15.txt <==
x y
3 38.082
5 40.799
7 41.284
9 42.395


==> data/s3dis/s3dis_segment_entropy_init_set_15_closest_dino.txt <==
x y
3 36.256
5 38.637
7 40.179
9 41.672


==> data/s3dis/s3dis_segment_entropy_init_set_16.txt <==
x y
3 32.736
5 36.292
7 40.174
9 43.789


==> data/s3dis/s3dis_segment_entropy_init_set_17.txt <==
x y
3 32.901
5 35.301
7 37.287
9 38.64


==> data/s3dis/s3dis_segment_entropy_init_set_18.txt <==
x y
3 32.077
5 34.175
7 37.372
9 39.554


==> data/s3dis/s3dis_segment_entropy_init_set_19.txt <==
x y
3 32.285
5 32.646
7 35.163
9 36.165


==> data/s3dis/s3dis_segment_entropy_init_set_2.txt <==
x y
3 30.231
5 34.605
7 38.5
9 39.954


==> data/s3dis/s3dis_segment_entropy_init_set_20.txt <==
x y
3 16.201
5 21.523
7 31.146
9 34.128


==> data/s3dis/s3dis_segment_entropy_init_set_3.txt <==
x y
3 35.161
5 35.398
7 40.235
9 42.517


==> data/s3dis/s3dis_segment_entropy_init_set_4.txt <==
x y
3 32.406
5 34.771
7 39.469
9 41.226


==> data/s3dis/s3dis_segment_entropy_init_set_5.txt <==
x y
3 28.285
5 32.737
7 39.502
8 39.662


==> data/s3dis/s3dis_segment_entropy_init_set_6.txt <==
x y
3 35.669
5 35.82
7 35.874
9 40.069


==> data/s3dis/s3dis_segment_entropy_init_set_6_closest_dino.txt <==
x y
3 37.07
5 36.673
7 41.686
9 41.093


==> data/s3dis/s3dis_segment_entropy_init_set_7.txt <==
x y
3 24.02
5 32.515
7 35.844
9 37.187


==> data/s3dis/s3dis_segment_entropy_init_set_8.txt <==
x y
3 28.25
5 32.097
7 35.573
9 37.56


==> data/s3dis/s3dis_segment_entropy_init_set_9.txt <==
x y
3 27.774
5 32.339
7 35.969
9 39.262


==> data/s3dis/s3dis_segment_entropy_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.238
5 37.593
7 38.661
9 42.165


==> data/s3dis/s3dis_segment_entropy_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 25.446
5 30.069
7 34.573
9 37.901


==> data/s3dis/s3dis_segment_entropy_init_set_ablation_internal_dsim.txt <==
x y
3 31.437
5 33.785
7 37.141
9 39.534


==> data/s3dis/s3dis_segment_entropy_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 38.613
5 40.165
7 41.794
9 43.097


==> data/s3dis/s3dis_segment_entropy_init_set_ablation_internal_sim.txt <==
x y
3 26.571
5 31.852
7 33.89
9 35.76


==> data/s3dis/s3dis_segment_entropy_init_set_area.txt <==
x y
3 27.18
5 33.502
7 38.918
9 40.252


==> data/s3dis/s3dis_segment_entropy_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.672
5 34.312
7 35.861
9 38.03


==> data/s3dis/s3dis_segment_entropy_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 35.938
5 38.242
7 38.812
9 40.544


==> data/s3dis/s3dis_segment_entropy_init_set_redal.txt <==
x y
3 26.429
5 30.076
7 32.705
9 34.473


==> data/s3dis/s3dis_segment_entropy_our_full_method.txt <==
x y
3 37.638
5 39.778
7 42.094
9 43.212


==> data/s3dis/s3dis_segment_entropy_random-mean.txt <==
x y
3 30.2
5 33.6
7 38.2
9 39.8

==> data/s3dis/s3dis_softmax_confidence_init_set_1.txt <==
x y
3 18.994
5 27.878
7 30.75
9 30.844


==> data/s3dis/s3dis_softmax_confidence_init_set_10.txt <==
x y
3 38.217
5 39.018
7 39.791
9 41.162


==> data/s3dis/s3dis_softmax_confidence_init_set_10_closest_dino.txt <==
x y
3 35.476
5 36.233
7 37.34
9 38.788


==> data/s3dis/s3dis_softmax_confidence_init_set_11.txt <==
x y
3 36.528
5 37.671
7 40.189
9 41.185


==> data/s3dis/s3dis_softmax_confidence_init_set_15.txt <==
x y
3 39.28
5 39.425
7 42.336
9 41.669


==> data/s3dis/s3dis_softmax_confidence_init_set_15_closest_dino.txt <==
x y
3 36.796
5 36.663
7 39.16
9 42.553


==> data/s3dis/s3dis_softmax_confidence_init_set_2.txt <==
x y
3 29.662
5 30.587
7 34.006
9 36.984


==> data/s3dis/s3dis_softmax_confidence_init_set_3.txt <==
x y
  3 35.441
5 37.805
7 40.599
9 42.658


==> data/s3dis/s3dis_softmax_confidence_init_set_4.txt <==
x y 
3 31.973
5 32.994
7 36.283
9 38.965


==> data/s3dis/s3dis_softmax_confidence_init_set_5.txt <==
x y
3 28.652
5 32.038
7 34.702
9 38.269


==> data/s3dis/s3dis_softmax_confidence_init_set_6.txt <==
x y
3 36.955
5 37.112
7 37.451
9 40.261


==> data/s3dis/s3dis_softmax_confidence_init_set_6_closest_dino.txt <==
x y
3 37.335
5 37.581
7 40.178
9 39.436


==> data/s3dis/s3dis_softmax_confidence_init_set_7.txt <==
x y
3 23.17
5 31.001
7 36.44
9 40.996


==> data/s3dis/s3dis_softmax_confidence_init_set_8.txt <==
x y
3 27.652
5 32.139
7 35.593
9 42.365


==> data/s3dis/s3dis_softmax_confidence_init_set_9.txt <==
x y
3 28.227
5 32.654
7 34.202
9 37.906


==> data/s3dis/s3dis_softmax_confidence_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 35.059
5 35.416
7 40.093
9 41.055


==> data/s3dis/s3dis_softmax_confidence_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 25.182
5 26.327
7 30.433
9 37.289


==> data/s3dis/s3dis_softmax_confidence_init_set_ablation_internal_dsim.txt <==
x y
3 31.193
5 32.244
7 34.643
9 36.764


==> data/s3dis/s3dis_softmax_confidence_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 38.326
5 39.741
7 40.537
9 41.232


==> data/s3dis/s3dis_softmax_confidence_init_set_ablation_internal_sim.txt <==
x y
3 26.566
5 26.955
7 34.009
9 35.866


==> data/s3dis/s3dis_softmax_confidence_init_set_area.txt <==
x y
3 27.452
5 32.325
7 37.365
9 37.976


==> data/s3dis/s3dis_softmax_confidence_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.41
5 33.507
7 36.663
9 38.216


==> data/s3dis/s3dis_softmax_confidence_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 36.457
5 36.564
7 39.219
9 41.052


==> data/s3dis/s3dis_softmax_confidence_init_set_redal.txt <==
x y
3 26.12
5 26.555
7 29.317
9 34.573


==> data/s3dis/s3dis_softmax_confidence_our_full_method.txt <==
x y
3 37.536
5 38.479
7 40.569
9 41.121


==> data/s3dis/s3dis_softmax_confidence_random-mean.txt <==
x y
3 30.3 
5 33.1 
7 35.6
9 37.9

==> data/s3dis/s3dis_softmax_entropy_init_set_1.txt <==
x y
3 18.321
5 23.173
7 28.335
9 33.079


==> data/s3dis/s3dis_softmax_entropy_init_set_10.txt <==
x y
3 38.143
5 39.694
7 41.837
9 41.871


==> data/s3dis/s3dis_softmax_entropy_init_set_10_closest_dino.txt <==
x y
3 34.884
5 34.574
7 37.39
9 37.829


==> data/s3dis/s3dis_softmax_entropy_init_set_11.txt <==
x y
3 37.559
5 37.811
7 38.83
9 40.669


==> data/s3dis/s3dis_softmax_entropy_init_set_12.txt <==
x y
3 33.013
5 34.583
7 34.454
9 37.144


==> data/s3dis/s3dis_softmax_entropy_init_set_13.txt <==
x y
3 32.9
5 31.655
7 32.492
9 38.701


==> data/s3dis/s3dis_softmax_entropy_init_set_14.txt <==
x y
3 30.342
5 31.227
7 37.414
9 37.185


==> data/s3dis/s3dis_softmax_entropy_init_set_15.txt <==
x y
3 39.265
5 42.389
7 44.782
9 41.366


==> data/s3dis/s3dis_softmax_entropy_init_set_15_closest_dino.txt <==
x y
3 36.537
5 35.383
7 39.548
9 41.533


==> data/s3dis/s3dis_softmax_entropy_init_set_16.txt <==
x y
3 31.085
5 39.924
7 40.942
9 42.229


==> data/s3dis/s3dis_softmax_entropy_init_set_17.txt <==
x y
3 31.328
5 35.364
7 38.027
9 39.738


==> data/s3dis/s3dis_softmax_entropy_init_set_18.txt <==
x y
3 31.384
5 33.067
7 34.242
9 38.025


==> data/s3dis/s3dis_softmax_entropy_init_set_19.txt <==
x y
3 32.073
5 34.275
7 34.925
9 36.553


==> data/s3dis/s3dis_softmax_entropy_init_set_2.txt <==
x y
3 29.405
5 29.162
7 31.749
9 34.855


==> data/s3dis/s3dis_softmax_entropy_init_set_20.txt <==
x y
3 16.274
5 30.337
7 32.19
9 38.754


==> data/s3dis/s3dis_softmax_entropy_init_set_3.txt <==
x y
3 33.492
5 39.558
7 40.791
9 42.551


==> data/s3dis/s3dis_softmax_entropy_init_set_4.txt <==
x y
3 32.659
5 33.346
7 34.982
9 35.714


==> data/s3dis/s3dis_softmax_entropy_init_set_5.txt <==
x y
3 28.44
5 32.911
7 36.5
9 38.154


==> data/s3dis/s3dis_softmax_entropy_init_set_6.txt <==
x y
3 35.513
5 35.801
7 37.536
9 38.967


==> data/s3dis/s3dis_softmax_entropy_init_set_6_closest_dino.txt <==
x y
3 37.852
5 36.163
7 39.035
9 40.92


==> data/s3dis/s3dis_softmax_entropy_init_set_7.txt <==
x y
3 23.171
5 29.057
7 34.729
9 37.007


==> data/s3dis/s3dis_softmax_entropy_init_set_8.txt <==
x y
3 27.619
5 31.99
7 38.371
9 38.6


==> data/s3dis/s3dis_softmax_entropy_init_set_9.txt <==
x y
3 28.414
5 32.183
7 35.371
9 35.416


==> data/s3dis/s3dis_softmax_entropy_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.931
5 36.356
7 37.5
9 41.116


==> data/s3dis/s3dis_softmax_entropy_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 24.497
5 31.875
7 32.648
9 35.085


==> data/s3dis/s3dis_softmax_entropy_init_set_ablation_internal_dsim.txt <==
x y
3 30.272
5 34.701
7 38.135
9 38.278


==> data/s3dis/s3dis_softmax_entropy_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 37.854
5 39.146
7 39.523
9 39.964


==> data/s3dis/s3dis_softmax_entropy_init_set_ablation_internal_sim.txt <==
x y
3 26.731
5 30.015
7 34.333
9 36.795


==> data/s3dis/s3dis_softmax_entropy_init_set_area.txt <==
x y
3 27.528
5 34.593
7 37.375
9 41.715


==> data/s3dis/s3dis_softmax_entropy_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.249
5 34.05
7 36.533
9 41.279


==> data/s3dis/s3dis_softmax_entropy_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 35.789
5 35.69
7 38.04
9 41.052


==> data/s3dis/s3dis_softmax_entropy_init_set_redal.txt <==
x y
3 27.401
5 29.987
7 32.89
9 38.348


==> data/s3dis/s3dis_softmax_entropy_our_full_method.txt <==
x y
3 37.813
5 38.963
7 40.652
9 41.948


==> data/s3dis/s3dis_softmax_entropy_random-mean.txt <==
x y
3 29.6
5 32.3
7 34.9
9 37.2

   

==> data/s3dis/s3dis_softmax_margin_init_set_1.txt <==
x y
3 18.681
5 26.614
7 28.988
9 31.584


==> data/s3dis/s3dis_softmax_margin_init_set_10.txt <==
x y
3 39.613
5 40.845
7 41.664
9 41.71


==> data/s3dis/s3dis_softmax_margin_init_set_10_closest_dino.txt <==
x y
3 35.263
5 35.392
7 38.027
9 38.858


==> data/s3dis/s3dis_softmax_margin_init_set_11.txt <==
x y
3 37.141
5 36.069
7 38.238
9 39.233


==> data/s3dis/s3dis_softmax_margin_init_set_12.txt <==
x y
3 32.684
5 33.227
7 35.97
9 37.063


==> data/s3dis/s3dis_softmax_margin_init_set_13.txt <==
x y
3 33.403
5 33.846
7 35.103
9 38.991


==> data/s3dis/s3dis_softmax_margin_init_set_14.txt <==
x y
3 30.493
5 29.575
7 34.027
9 38.767


==> data/s3dis/s3dis_softmax_margin_init_set_15.txt <==
x y
3 39.155
5 41.319
7 43.147
9 43.952


==> data/s3dis/s3dis_softmax_margin_init_set_15_closest_dino.txt <==
x y
3 36.694
5 36.948
7 38.639
9 39.094


==> data/s3dis/s3dis_softmax_margin_init_set_16.txt <==
x y
3 32.262
5 39.894
7 40.398
9 43.05


==> data/s3dis/s3dis_softmax_margin_init_set_17.txt <==
x y
3 32.08
5 35.986
7 39.515
9 40.425


==> data/s3dis/s3dis_softmax_margin_init_set_18.txt <==
x y
3 32.119
5 34.234
7 35.856
9 37.989


==> data/s3dis/s3dis_softmax_margin_init_set_19.txt <==
x y
3 32.862
5 31.993
7 33.82
9 36.339


==> data/s3dis/s3dis_softmax_margin_init_set_2.txt <==
x y
3 30.105
5 30.053
7 32.458
9 33.666


==> data/s3dis/s3dis_softmax_margin_init_set_20.txt <==
x y
3 16.28
5 25.444
7 30.984
9 32.106


==> data/s3dis/s3dis_softmax_margin_init_set_3.txt <==
x y
3 34.138
5 38.803
7 41.436
9 41.412


==> data/s3dis/s3dis_softmax_margin_init_set_4.txt <==
x y
3 32.787
5 33.769
7 33.406
9 37.599


==> data/s3dis/s3dis_softmax_margin_init_set_5.txt <==
x y
3 28.946
5 32.417
7 35.014
9 36.162


==> data/s3dis/s3dis_softmax_margin_init_set_6.txt <==
x y
3 36.056
5 37.044
7 38.087
9 41.36


==> data/s3dis/s3dis_softmax_margin_init_set_6_closest_dino.txt <==
x y
3 37.488
5 37.496
7 37.771
9 40.751


==> data/s3dis/s3dis_softmax_margin_init_set_7.txt <==
x y
3 23.542
5 30.67
7 33.037
9 39.375


==> data/s3dis/s3dis_softmax_margin_init_set_8.txt <==
x y
3 28.094
5 30.779
7 33.818
9 35.947


==> data/s3dis/s3dis_softmax_margin_init_set_9.txt <==
x y
3 27.975
5 32.119
7 34.537
9 37.801


==> data/s3dis/s3dis_softmax_margin_init_set_ablation_external_dsim_w_clustering.txt <==
x y
3 34.698
5 36.863
7 41.979
9 42.394


==> data/s3dis/s3dis_softmax_margin_init_set_ablation_external_sim_w_clustering.txt <==
x y
3 25.742
5 30.39
7 32.541
9 35.951


==> data/s3dis/s3dis_softmax_margin_init_set_ablation_internal_dsim.txt <==
x y
3 30.304
5 32.77
7 37.861
9 40.288


==> data/s3dis/s3dis_softmax_margin_init_set_ablation_internal_dsim_w_clustering.txt <==
x y
3 38.445
5 38.947
7 40.722
9 40.945


==> data/s3dis/s3dis_softmax_margin_init_set_ablation_internal_sim.txt <==
x y
3 26.796
5 26.189
7 34.393
9 37.343


==> data/s3dis/s3dis_softmax_margin_init_set_area.txt <==
x y
3 28.182
5 31.634
7 36.08
9 38.276


==> data/s3dis/s3dis_softmax_margin_init_set_dino_baseline_w_clustering_v1.txt <==
x y
3 33.607
5 36.135
7 36.478
9 39.144


==> data/s3dis/s3dis_softmax_margin_init_set_dino_baseline_w_clustering_v2.txt <==
x y
3 36.766
5 38.74
7 38.505
9 41.221


==> data/s3dis/s3dis_softmax_margin_init_set_redal.txt <==
x y
3 26.135
5 28.264
7 35.515
9 39.928


==> data/s3dis/s3dis_softmax_margin_our_full_method.txt <==
x y 
3 38.58
5 39.36
7 40.113
9 41.323


==> data/s3dis/s3dis_softmax_margin_random-mean.txt <==
x y 
3 30.1
5 33.1
7 34.9
9 36.9
    
